The SAMI-Fornax Dwarfs Survey III: Evolution of [$\alpha$/Fe] in dwarfs, from Galaxy Clusters to the Local Group

Using very deep, high spectral resolution data from the SAMI Integral Field Spectrograph we study the stellar population properties of a sample of dwarf galaxies in the Fornax Cluster, down to a stellar mass of $10^{7}$ M$_{\odot}$, which has never been done outside the Local Group. We use full spectral fitting to obtain stellar population parameters. Adding massive galaxies from the ATLAS$^{3D}$ project, which we re-analysed, and the satellite galaxies of the Milky Way, we obtained a galaxy sample that covers the stellar mass range $10^{4}$ to $10^{12} M_{\odot}$. Using this large range we find that the mass - metallicity relation is not linear. We also find that the [$\alpha$/Fe]-stellar mass relation of the full sample shows a U-shape, with a minimum in [$\alpha$/Fe] for masses between $10^{9}-10^{10} M_{\odot}$. The relation between [$\alpha$/Fe] and stellar mass can be understood in the following way: When the faintest galaxies enter the cluster environment, a rapid burst of star formation is induced, after which the gas content is blown away by various quenching mechanisms. This fast star formation causes high [$\alpha$/Fe] values, like in the Galactic halo. More massive galaxies will manage to keep their gas longer and form several bursts of star formation, with lower [$\alpha$/Fe] as a result. For massive galaxies, stellar populations are regulated by internal processes, leading to [$\alpha$/Fe] increasing with mass. We confirm this model by showing that [$\alpha$/Fe] correlates with clustercentric distance in three nearby clusters, and also in the halo of the Milky Way.

==> SAMI-Fornax Dwarfs Survey III/Tables/table_1.txt <==
FCC name & RA (deg) & DEC (deg) & Type(Venhola) & Ionized gas & R$_e$ (arcsec) & log(M$_{\star}$/M$_{\odot}$) & $\lambda_{R}$ \\

\noalign{\smallskip}
\hline\noalign{\smallskip}

\noalign{\smallskip}
FCC100 & 52.948479 & -35.051388 & e* & No & 19.77 & 8.42 & 0.28 \\

\noalign{\smallskip}
FCC106 & 53.198673 & -34.238728 & e(s) & No & 10.65 & 8.51 & 0.14 \\

\noalign{\smallskip}
FCC113 & 53.279419 & -34.805576 & l & Yes & 18.92 & 7.96 & - \\

\noalign{\smallskip}
FCC134 & 53.590393 & -34.592522 & e & No & 6.52 & 7.22 & - \\

\noalign{\smallskip}
FCC135 & 53.628445 & -34.297371 & e(s) & No & 14.72 & 8.36 & 0.31 \\

\noalign{\smallskip}
FCC136 & 53.622837 & -35.546459 & e & No & 17.5 & 8.76 & 0.15 \\

\noalign{\smallskip}
FCC143 & 53.746666 & -35.171089 & e(s) & No & 9.81 & 9.13 & 0.15 \\

\noalign{\smallskip}
FCC164 & 54.053589 & -36.166451 & e(s) & No & 9.95 & 7.95 & 0.08 \\

\noalign{\smallskip}
FCC178 & 54.202728 & -34.280102 & e & No & 11.26 & 7.62 & - \\

\noalign{\smallskip}
FCC181 & 54.2219 & -34.9384 & e* & No & 9.66 & 7.5 & - \\

\noalign{\smallskip}
FCC182 & 54.226295 & -35.374714 & e(s)* & No & 9.67 & 8.85 & 0.18 \\

\noalign{\smallskip}
FCC188 & 54.268906 & -35.590149 & e* & No & 12.2 & 8.12 & 0.2 \\

\noalign{\smallskip}
FCC195 & 54.347183 & -34.900108 & e & No & 12.78 & 7.74 & - \\

\noalign{\smallskip}
FCC202 & 54.527325 & -35.439911 & e* & No & 13.28 & 8.56 & 0.13 \\

\noalign{\smallskip}
FCC203 & 54.5382 & -34.518761 & e(s) & No & 16.04 & 8.41 & 0.33 \\

\noalign{\smallskip}
FCC207 & 54.580185 & -35.129124 & e & Yes & 9.59 & 8.18 & 0.31 \\

\noalign{\smallskip}
FCC211 & 54.589504 & -35.259689 & e* & No & 6.58 & 8.01 & 0.11 \\

\noalign{\smallskip}
FCC222 & 54.8055 & -35.37141 & e* & No & 16.1 & 8.43 & 0.32 \\

\noalign{\smallskip}
FCC223 & 54.8321 & -35.7247 & e* & No & 17.05 & 7.91 & - \\

\noalign{\smallskip}
FCC235 & 55.041069 & -35.629093 & l & Yes & 42.3 & 8.68 & - \\

\noalign{\smallskip}
FCC245 & 55.140991 & -35.022888 & e* & No & 14.52 & 8.21 & 0.19 \\

\noalign{\smallskip}
FCC250 & 55.184971 & -37.408268 & e & No & 9.22 & 7.64 & - \\

\noalign{\smallskip}
FCC252 & 55.209988 & -35.748455 & e* & No & 11.13 & 8.3 & 0.15 \\

\noalign{\smallskip}
FCC253 & 55.230301 & -37.837627 & e & No & 10.92 & 7.96 & 0.26 \\

\noalign{\smallskip}
FCC263 & 55.385574 & -34.888752 & l & Yes & 16.47 & 8.69 & 0.15 \\

\noalign{\smallskip}
FCC264 & 55.382313 & -35.58955 & e & No & 10.27 & 7.73 & - \\

\noalign{\smallskip}
FCC266 & 55.422161 & -35.170265 & e* & No & 6.91 & 8.14 & 0.17 \\

\noalign{\smallskip}
FCC274 & 55.571922 & -35.540737 & e* & No & 12.05 & 7.84 & - \\

\noalign{\smallskip}
FCC277 & 55.5949 & -35.1541 & e(s) & No & 10.1 & 9.3 & 0.27 \\

\noalign{\smallskip}
FCC285 & 55.760147 & -36.273357 & l & Yes & 32.65 & 8.47 & - \\

\noalign{\smallskip}
FCC298 & 56.18507 & -35.683716 & e* & No & 6.97 & 7.78 & 0.18 \\

\noalign{\smallskip}
FCC300 & 56.249588 & -36.319752 & e* & No & 20.82 & 8.25 & 0.28 \\

\noalign{\smallskip}
FCC301 & 56.2649 & -35.972668 & e(s) & No & 7.6 & 9.01 & 0.39 \\

\noalign{\smallskip}
FCC306 & 56.439095 & -36.3461 & l* & Yes & 7.26 & 7.52 & 0.52 \\

\noalign{\smallskip}
FCC033 & 51.243237 & -37.009613 & l & Yes & 16.89 & 8.77 & 0.46 \\

\noalign{\smallskip}
FCC037 & 51.289337 & -36.365185 & l & Yes & 33.89 & 8.7 & - \\

\noalign{\smallskip}
FCC046 & 51.604301 & -37.127785 & l & Yes & 8.51 & 7.91 & 0.38 \\

\noalign{\smallskip}
FCCB442 & 51.775901 & -36.635104 & e & No & 4.2 & 7.28 & - \\

\noalign{\smallskip}
FCCB904 & 53.484525 & -34.561623 & e & No & 5.12 & 7.55 & - \\

\hline\noalign{\smallskip}


==> SAMI-Fornax Dwarfs Survey III/Tables/table_B1.txt <==
Galaxy & RA & DEC & m-M (mag) & D (kpc) & $v_{hel}$ (km/s) & $\sigma$ (km/s) \\

\noalign{\smallskip}
\hline\noalign{\smallskip}

\noalign{\smallskip}
Segue 1 & 151.7667 & 16.0819 & $16.8^{+0.2}_{-0.2}$ & $23.0^{+2.0}_{-2.0}$ & $208.5^{+0.9}_{-0.9}$ & $3.7^{+1.4}_{-1.1}$ \\

\noalign{\smallskip}
Tucana III & 359.15 & -59.6 & $17.01^{+0.16}_{-0.16}$ & $25.0^{+2.0}_{-2.0}$ & $-102.3^{+0.4}_{-0.4}$ & $1.2^{+9.9}_{-9.9}$ \\

\noalign{\smallskip}
Carina3 & 114.63 & -57.8997 & $17.22^{+0.1}_{-0.1}$ & $27.8^{+0.6}_{-0.6}$ & $477.2^{+1.2}_{-1.2}$ & $5.6^{+4.3}_{-2.1}$ \\

\noalign{\smallskip}
Triangulum II & 33.3225 & 36.1783 & $17.4^{+0.1}_{-0.1}$ & $28.4^{+1.6}_{-1.6}$ & $-381.7^{+1.1}_{-1.1}$ & $3.4^{+9.9}_{-9.9}$ \\

\noalign{\smallskip}
Reticulum II & 53.9254 & -54.0492 & $17.4^{+0.2}_{-0.2}$ & $31.6^{+1.5}_{-1.4}$ & $62.8^{+0.5}_{-0.5}$ & $3.3^{+0.7}_{-0.7}$ \\

\noalign{\smallskip}
Ursa Major II & 132.875 & 63.13 & $17.5^{+0.3}_{-0.3}$ & $34.7^{+2.0}_{-1.9}$ & $-116.5^{+1.9}_{-1.9}$ & $5.6^{+1.4}_{-1.4}$ \\

\noalign{\smallskip}
Carina2 & 114.1067 & -57.9992 & $17.79^{+0.05}_{-0.05}$ & $36.2^{+0.6}_{-0.6}$ & $477.2^{+1.2}_{-1.2}$ & $3.4^{+1.2}_{-0.8}$ \\

\noalign{\smallskip}
Segue 2 & 34.8167 & 20.1753 & $17.7^{+0.1}_{-0.1}$ & $37.0^{+3.0}_{-3.0}$ & $-40.2^{+0.9}_{-0.9}$ & $2.2^{+9.9}_{-9.9}$ \\

\noalign{\smallskip}
Coma Berenices & 186.7458 & 23.9042 & $18.2^{+0.2}_{-0.2}$ & $42.0^{+1.6}_{-1.5}$ & $98.1^{+0.9}_{-0.9}$ & $4.6^{+0.8}_{-0.8}$ \\

\noalign{\smallskip}
Bootes II & 209.5 & 12.85 & $18.1^{+0.06}_{-0.06}$ & $42.0^{+1.0}_{-1.0}$ & $-117.0^{+5.2}_{-5.2}$ & $10.5^{+7.4}_{-7.4}$ \\

\noalign{\smallskip}
Tucana II & 342.9796 & -58.5689 & $18.8^{+0.2}_{-0.2}$ & $58.0^{+8.0}_{-8.0}$ & $-129.1^{+3.5}_{-3.5}$ & $8.6^{+4.4}_{-2.7}$ \\

\noalign{\smallskip}
Bootes I & 210.025 & 14.5 & $19.11^{+0.08}_{-0.08}$ & $66.0^{+2.0}_{-2.0}$ & $101.8^{+0.7}_{-0.7}$ & $4.6^{+0.8}_{-0.6}$ \\

\noalign{\smallskip}
Ursa Minor & 227.2854 & 67.2225 & $19.4^{+0.1}_{-0.1}$ & $76.0^{+4.0}_{-4.0}$ & $-247.2^{+0.8}_{-0.8}$ & $9.5^{+1.2}_{-1.2}$ \\

\noalign{\smallskip}
Draco & 260.0517 & 57.9153 & $19.4^{+0.17}_{-0.17}$ & $82.0^{+6.0}_{-6.0}$ & $-290.7^{+0.7}_{-0.8}$ & $9.1^{+1.2}_{-1.2}$ \\

\noalign{\smallskip}
Sculptor & 15.0392 & -33.7092 & $19.67^{+0.14}_{-0.14}$ & $86.0^{+5.0}_{-5.0}$ & $111.4^{+0.1}_{-0.1}$ & $9.2^{+1.1}_{-1.1}$ \\

\noalign{\smallskip}
Horologium I & 43.8821 & -54.1189 & $19.5^{+0.2}_{-0.2}$ & $87.0^{+13.0}_{-11.0}$ & $112.8^{+2.5}_{-2.6}$ & $4.9^{+2.8}_{-0.9}$ \\

\noalign{\smallskip}
Sextans1 & 153.2625 & -1.6147 & $19.67^{+0.1}_{-0.1}$ & $95.0^{+3.0}_{-3.0}$ & $224.3^{+0.1}_{-0.1}$ & $7.9^{+1.3}_{-1.3}$ \\

\noalign{\smallskip}
Carina & 100.4029 & -50.9661 & $20.11^{+0.13}_{-0.13}$ & $106.0^{+5.0}_{-5.0}$ & $222.9^{+0.1}_{-0.1}$ & $6.6^{+1.2}_{-1.2}$ \\

\noalign{\smallskip}
Grus I & 344.1767 & -50.1633 & $20.4^{+0.2}_{-0.2}$ & $120.0^{+12.0}_{-11.0}$ & $-140.5^{+2.4}_{-1.6}$ & $2.9^{+2.1}_{-1.0}$ \\

\noalign{\smallskip}
Hercules & 247.7583 & 12.7917 & $20.6^{+0.2}_{-0.2}$ & $132.0^{+6.0}_{-6.0}$ & $45.0^{+1.1}_{-1.1}$ & $5.1^{+0.9}_{-0.9}$ \\

\noalign{\smallskip}
Fornax & 39.9971 & -34.4492 & $20.84^{+0.18}_{-0.18}$ & $139.0^{+3.0}_{-3.0}$ & $55.2^{+0.1}_{-0.1}$ & $11.7^{+0.9}_{-0.9}$ \\

\noalign{\smallskip}
Leo IV & 173.2375 & -0.5333 & $20.94^{+0.09}_{-0.09}$ & $154.0^{+5.0}_{-5.0}$ & $132.3^{+1.4}_{-1.4}$ & $3.3^{+1.7}_{-1.7}$ \\

\noalign{\smallskip}
Canes Venatici II & 194.2917 & 34.3208 & $21.02^{+0.06}_{-0.06}$ & $160.0^{+4.0}_{-4.0}$ & $-128.9^{+1.2}_{-1.2}$ & $4.6^{+1.0}_{-1.0}$ \\

\noalign{\smallskip}
Canes Venatici I & 202.0146 & 33.5558 & $21.69^{+0.1}_{-0.1}$ & $211.0^{+6.0}_{-6.0}$ & $30.9^{+0.6}_{-0.6}$ & $7.6^{+0.4}_{-0.4}$ \\

\noalign{\smallskip}
Leo II & 168.37 & 22.1517 & $21.84^{+0.13}_{-0.13}$ & $233.0^{+14.0}_{-14.0}$ & $78.3^{+0.6}_{-0.6}$ & $7.4^{+0.4}_{-0.4}$ \\

\noalign{\smallskip}
Leo A & 149.860417 & 30.746389 & $24.51^{+0.12}_{-0.12}$ & $827.0^{+11.0}_{-11.0}$ & $26.2^{+1.0}_{-0.9}$ & $9.0^{+0.8}_{-0.6}$ \\

\noalign{\smallskip}
Aquarius & 311.715833 & -12.848056 & $25.15^{+0.08}_{-0.08}$ & $977.0^{+45.0}_{-45.0}$ & $-141.8^{+1.8}_{-2.0}$ & $7.8^{+1.8}_{-1.1}$ \\

\noalign{\smallskip}
Sag DIG & 292.495833 & -17.678056 & $25.14^{+0.18}_{-0.18}$ & $1047.0^{+53.0}_{-53.0}$ & $-78.4^{+1.6}_{-1.6}$ & $9.4^{+1.5}_{-1.1}$ \\

\hline\noalign{\smallskip}


==> SAMI-Fornax Dwarfs Survey III/Tables/table_B2.txt <==
Galaxy & [Fe/H] (dex) & [Mg/Fe] (dex) & Type & Nº stars & References \\

\noalign{\smallskip}
\hline\noalign{\smallskip}

\noalign{\smallskip}
Segue 1 & -2.63$\pm$0.02 & 0.56$\pm$0.03 & dSph & 14 & \mysplit{\citet{Norris2010b, Sitnova2021} \\ \citet{Frebel2014}} \\

\noalign{\smallskip}
Tucana III & -2.56$\pm$0.08 & 0.48$\pm$0.13 & - & 5 & \citet{Marshall2019, Hansen2017} \\

\noalign{\smallskip}
Carina3 & -3.07$\pm$0.06 & 0.73$\pm$0.02 & - & 2 & \citet{Ji2020} \\

\noalign{\smallskip}
Triangulum II & -2.39$\pm$0.11 & 0.42$\pm$0.27 & - & 8 & \mysplit{\citet{Kirby2017, Sitnova2021} \\ \citet{Ji2019}} \\

\noalign{\smallskip}
Reticulum II & -2.84$\pm$0.0 & 0.33$\pm$0.0 & - & 9 & \citet{Ji2016} \\

\noalign{\smallskip}
Ursa Major II & -2.88$\pm$0.08 & 0.52$\pm$0.08 & dSph & 4 & \citet{Sitnova2021, Frebel2010} \\

\noalign{\smallskip}
Carina2 & -2.67$\pm$0.03 & 0.29$\pm$0.08 & - & 9 & \citet{Ji2020} \\

\noalign{\smallskip}
Segue 2 & -2.96$\pm$0.19 & 0.31$\pm$0.21 & dSph & 1 & \citet{Roederer-Kirby2014} \\

\noalign{\smallskip}
Coma Berenices & -2.47$\pm$0.08 & 0.57$\pm$0.08 & dSph & 6 & \citet{Sitnova2021, Frebel2010} \\

\noalign{\smallskip}
Bootes II & -3.03$\pm$0.0 & 0.36$\pm$0.0 & dSph & 2 & \citet{Francois2016} \\

\noalign{\smallskip}
Tucana II & -2.94$\pm$0.05 & 0.32$\pm$0.08 & - & 7 & \mysplit{\citet{Chiti2018, Marshall2019} \\ \citet{Hansen2017}} \\

\noalign{\smallskip}
Bootes I & -2.53$\pm$0.07 & 0.29$\pm$0.08 & dSph & 95 & \mysplit{\citet{Ishigaki2014, Lai2011} \\ \citet{Gilmore2013, Norris2010a} \\ \citet{Frebel2016, Francois2016} \\ \citet{Gilmore2013}} \\

\noalign{\smallskip}
Ursa Minor & -2.13$\pm$0.08 & 0.17$\pm$0.21 & dSph & 88 & \mysplit{\citet{Shetrone2001, Ural2015} \\ \citet{Kirby2015}} \\

\noalign{\smallskip}
Draco & -2.05$\pm$0.06 & 0.02$\pm$0.21 & dSph & 161 & \citet{Shetrone2001, Kirby2015} \\

\noalign{\smallskip}
Sculptor & -1.77$\pm$0.04 & 0.09$\pm$0.1 & dSph & 211 & \mysplit{\citet{Jablonka2015, Kirby2015} \\ \citet{Tafelmeyer2010, Shetrone2003} \\ \citet{Simon2015}} \\

\noalign{\smallskip}
Horologium I & -2.62$\pm$0.02 & -0.09$\pm$0.03 & - & 3 & \citet{Nagasawa2018} \\

\noalign{\smallskip}
Sextans1 & -2.63$\pm$0.05 & 0.22$\pm$0.09 & dSph & 18 & \mysplit{\citet{Shetrone2001, Mashonkina2022} \\ \citet{Tafelmeyer2010}} \\

\noalign{\smallskip}
Carina & -1.8$\pm$0.06 & 0.3$\pm$0.07 & dSph & 103 & \mysplit{\citet{Ji2020, Shetrone2003} \\ \citet{Norris2017, Fabrizio2015} \\ \citet{}} \\

\noalign{\smallskip}
Grus I & -2.52$\pm$0.01 & 0.32$\pm$0.01 & - & 2 & \citet{Ji2019} \\

\noalign{\smallskip}
Hercules & -2.37$\pm$0.18 & 0.4$\pm$0.0 & dSph & 6 & \citet{Koch2008, Francois2016} \\

\noalign{\smallskip}
Fornax & -1.07$\pm$0.04 & -0.01$\pm$0.12 & dSph & 124 & \mysplit{\citet{Shetrone2003, Kirby2015} \\ \citet{Tafelmeyer2010}} \\

\noalign{\smallskip}
Leo IV & -2.75$\pm$0.16 & 0.23$\pm$0.05 & dSph & 3 & \citet{Francois2016, Simon2010} \\

\noalign{\smallskip}
Canes Venatici II & -2.58$\pm$0.0 & 0.16$\pm$0.0 & dSph & 1 & \citet{Francois2016} \\

\noalign{\smallskip}
Canes Venatici I & -2.35$\pm$0.0 & 0.25$\pm$0.0 & dSph & 2 & \citet{Francois2016} \\

\noalign{\smallskip}
Leo II & -1.85$\pm$0.02 & 0.15$\pm$0.06 & dSph & 25 & \citet{Shetrone2009} \\

\noalign{\smallskip}
Leo A & -1.64$\pm$0.04 & 0.02$\pm$0.1 & dIrr & 59 & \citet{Kirby2017} \\

\noalign{\smallskip}
Aquarius & -1.43$\pm$0.03 & -0.03$\pm$0.09 & dIrr & 17 & \citet{Kirby2017} \\

\noalign{\smallskip}
Sag DIG & -1.89$\pm$0.03 & 0.03$\pm$0.1 & dIrr & 28 & \citet{Kirby2017} \\

\hline\noalign{\smallskip}


==> SAMI-Fornax Dwarfs Survey III/Tables/table_C1.txt <==
FCC name & Age (Gyr) & [M/H] (dex) & [$\alpha$/Fe] (dex) \\

\noalign{\smallskip}
\hline\noalign{\smallskip}

\noalign{\smallskip}
FCC100 & 8.77$\pm$1.55 & -0.67$\pm$0.11 & 0.09$\pm$0.05 \\

\noalign{\smallskip}
FCC106 & 9.74$\pm$0.64 & -0.43$\pm$0.04 & 0.12$\pm$0.02 \\

\noalign{\smallskip}
FCC113* & 8.25$\pm$1.57 & -0.92$\pm$0.11 & 0.07$\pm$0.05 \\

\noalign{\smallskip}
FCC134 & 2.94$\pm$1.42 & -0.24$\pm$0.24 & 0.26$\pm$0.08 \\

\noalign{\smallskip}
FCC135 & 8.76$\pm$0.97 & -0.41$\pm$0.07 & 0.14$\pm$0.03 \\

\noalign{\smallskip}
FCC136 & 10.14$\pm$0.97 & -0.19$\pm$0.04 & 0.16$\pm$0.02 \\

\noalign{\smallskip}
FCC143 & 13.41$\pm$0.56 & 0.21$\pm$0.06 & 0.02$\pm$0.02 \\

\noalign{\smallskip}
FCC164 & 7.56$\pm$1.42 & -0.33$\pm$0.08 & 0.12$\pm$0.04 \\

\noalign{\smallskip}
FCC178 & 6.72$\pm$2.27 & -0.22$\pm$0.18 & 0.25$\pm$0.08 \\

\noalign{\smallskip}
FCC181 & 10.51$\pm$2.77 & -0.13$\pm$0.27 & 0.34$\pm$0.07 \\

\noalign{\smallskip}
FCC182 & 10.56$\pm$0.74 & -0.15$\pm$0.05 & 0.17$\pm$0.02 \\

\noalign{\smallskip}
FCC188 & 9.34$\pm$2.5 & -0.41$\pm$0.16 & 0.22$\pm$0.07 \\

\noalign{\smallskip}
FCC195 & 5.69$\pm$2.18 & -0.33$\pm$0.22 & 0.18$\pm$0.08 \\

\noalign{\smallskip}
FCC202 & 7.04$\pm$1.37 & -0.34$\pm$0.09 & 0.24$\pm$0.05 \\

\noalign{\smallskip}
FCC203 & 6.85$\pm$1.16 & -0.24$\pm$0.07 & 0.1$\pm$0.02 \\

\noalign{\smallskip}
FCC207* & 6.51$\pm$1.62 & -0.54$\pm$0.15 & 0.16$\pm$0.07 \\

\noalign{\smallskip}
FCC211 & 9.65$\pm$1.39 & -0.65$\pm$0.09 & 0.33$\pm$0.05 \\

\noalign{\smallskip}
FCC222 & 9.39$\pm$1.28 & -0.43$\pm$0.09 & 0.33$\pm$0.05 \\

\noalign{\smallskip}
FCC223 & 6.47$\pm$4.23 & -0.45$\pm$0.49 & 0.21$\pm$0.17 \\

\noalign{\smallskip}
FCC235* & 4.39$\pm$1.85 & -0.49$\pm$0.23 & 0.12$\pm$0.08 \\

\noalign{\smallskip}
FCC245 & 6.26$\pm$1.51 & -0.37$\pm$0.11 & 0.15$\pm$0.04 \\

\noalign{\smallskip}
FCC250 & 6.14$\pm$1.92 & -0.63$\pm$0.15 & 0.02$\pm$0.04 \\

\noalign{\smallskip}
FCC252 & 12.93$\pm$0.8 & -0.04$\pm$0.06 & 0.13$\pm$0.02 \\

\noalign{\smallskip}
FCC253 & 12.64$\pm$1.29 & 0.15$\pm$0.12 & 0.05$\pm$0.04 \\

\noalign{\smallskip}
FCC263* & 3.39$\pm$0.74 & -0.37$\pm$0.05 & 0.15$\pm$0.03 \\

\noalign{\smallskip}
FCC264 & 9.62$\pm$2.01 & -0.61$\pm$0.11 & 0.19$\pm$0.09 \\

\noalign{\smallskip}
FCC266 & 10.02$\pm$1.82 & -0.64$\pm$0.12 & 0.18$\pm$0.07 \\

\noalign{\smallskip}
FCC274 & 10.02$\pm$2.45 & -0.73$\pm$0.24 & 0.28$\pm$0.09 \\

\noalign{\smallskip}
FCC277 & 5.79$\pm$0.69 & -0.23$\pm$0.06 & 0.21$\pm$0.03 \\

\noalign{\smallskip}
FCC285* & 4.92$\pm$1.19 & -0.74$\pm$0.1 & 0.24$\pm$0.05 \\

\noalign{\smallskip}
FCC298 & 11.3$\pm$1.33 & -0.76$\pm$0.08 & 0.17$\pm$0.05 \\

\noalign{\smallskip}
FCC300 & 10.35$\pm$1.79 & -0.52$\pm$0.11 & 0.16$\pm$0.06 \\

\noalign{\smallskip}
FCC301 & 8.96$\pm$0.61 & -0.18$\pm$0.04 & 0.08$\pm$0.02 \\

\noalign{\smallskip}
FCC306* & 1.58$\pm$0.69 & -0.45$\pm$0.12 & 0.12$\pm$0.06 \\

\noalign{\smallskip}
FCC033* & 6.23$\pm$0.84 & -0.43$\pm$0.06 & 0.08$\pm$0.02 \\

\noalign{\smallskip}
FCC037* & 7.79$\pm$2.12 & -0.62$\pm$0.2 & 0.26$\pm$0.08 \\

\noalign{\smallskip}
FCC046* & 3.95$\pm$1.08 & -0.38$\pm$0.11 & 0.12$\pm$0.04 \\

\noalign{\smallskip}
FCCB442 & 1.82$\pm$1.3 & -0.02$\pm$0.18 & 0.04$\pm$0.05 \\

\noalign{\smallskip}
FCCB904 & 10.8$\pm$1.87 & -0.79$\pm$0.11 & 0.25$\pm$0.05 \\

\hline\noalign{\smallskip}


==> SAMI-Fornax Dwarfs Survey III/Tables/table_C2.txt <==
Relation & a & b & c & Fitted data & Figure \\

\hline\noalign{\smallskip}

\noalign{\smallskip}
[$\alpha$/Fe] = a*log($M_{\star}/M_{\odot}$) + b & 0.04$\pm$0.01 & -0.28$\pm$0.09 &  & ATLAS$^{3D}$ & \ref{fig_alpha_vs_sigma} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*log($\sigma$)$^2$ + b*log($\sigma$) + c & 0.24$\pm$0.04 & -0.82$\pm$0.15 & 0.87$\pm$0.14 & SAMI-Fornax+ATLAS$^{3D}$ & \ref{fig_alpha_vs_sigma}, \ref{fig_local_group_alpha-sigma} \\

\noalign{\smallskip}
[M/H] = a*log($M_{\star}/M_{\odot}$) + b & 0.14$\pm$0.01 & -1.52$\pm$0.09 &  & SAMI-Fornax+ATLAS$^{3D}$ & \ref{fig_all_vs_all} \\

\noalign{\smallskip}
[M/H] = a*log($\sigma$) + b & 0.48$\pm$0.03 & -1.07$\pm$0.07 &  & SAMI-Fornax+ATLAS$^{3D}$ & \ref{fig_local_group_alpha-sigma} \\

\noalign{\smallskip}
[M/H] = a*log($\sigma$) + b & 0.86$\pm$0.37 & -3.07$\pm$0.28 &  & Local Group & \ref{fig_local_group_alpha-sigma} \\

\noalign{\smallskip}
[M/H] = a*log($\sigma$)$^2$ + b*log($\sigma$) + c & -0.75$\pm$0.06 & 3.62$\pm$0.19 & -4.35$\pm$0.14 & Local Group, SAMI-Fornax, Coma, ATLAS$^{3D}$ & \ref{fig_local_group_alpha-sigma} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*log($\sigma$) + b & 0.18$\pm$0.02 & -0.19$\pm$0.05 &  & ATLAS$^{3D}$ & \ref{fig_local_group_alpha-sigma} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*log($\sigma$)$^2$ + b*log($\sigma$) + c & 0.16$\pm$0.02 & -0.52$\pm$0.06 & 0.58$\pm$0.04 & Local Group, SAMI-Fornax, Coma, ATLAS$^{3D}$ & \ref{fig_local_group_alpha-sigma} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*(r/R$_{200}$) + b & -0.34$\pm$0.12 & 0.44$\pm$0.06 &  & Local Group & \ref{fig_local_group_alpha-distance} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*(r/R$_{200}$) + b & -0.19$\pm$0.05 & 0.26$\pm$0.02 &  & SAMI-Fornax & \ref{fig_local_group_alpha-distance} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*(r/R$_{200}$) + b & -0.08$\pm$0.07 & 0.20$\pm$0.05 &  & Virgo & \ref{fig_local_group_alpha-distance} \\

\noalign{\smallskip}
[$\alpha$/Fe] = a*(r/R$_{200}$) + b & -0.15$\pm$0.04 & 0.15$\pm$0.02&  & Coma & \ref{fig_local_group_alpha-distance} \\


==> SAMI-Fornax Dwarfs Survey III/readme.txt <==
The different files are organized in folders:
 -Paper: contains the main text of the paper, 'Article.tex', and the references, and mnras style files.
 -Plots: contains all the figures in pdf format, named in order of apparence, figure_1, figure_2, figure_A3...etc.
 -Tables: contains all the tables, in txt format, named in order of apparence.
 
To compile the paper I have noticed that in some compilers give errors because it does not read well the location of the Plots and Tables folders. The solution is as simple as placing these two folders inside the Paper folder.

==> readme.txt <==
The different files are organized in folders:
 -Paper: contains the main text of the paper, 'Article.tex', and the references, and mnras style files.
 -Plots: contains all the figures in pdf format, named in order of apparence, figure_1, figure_2, figure_A3...etc.
 -Tables: contains all the tables, in txt format, named in order of apparence.
 
To compile the paper I have noticed that in some compilers give errors because it does not read well the location of the Plots and Tables folders. The solution is as simple as placing these two folders inside the Paper folder.
